CausalGym: Benchmarking causal interpretability methods on linguistic tasks

Language models (LMs) have proven to be powerful tools for psycholinguistic research, but most prior work has focused on purely behavioural measures (e.g., surprisal comparisons). At the same time, research in model interpretability has begun to illuminate the abstract causal mechanisms shaping LM behavior. To help bring these strands of research closer together, we introduce CausalGym. We adapt and expand the SyntaxGym suite of tasks to benchmark the ability of interpretability methods to causally affect model behaviour. To illustrate how CausalGym can be used, we study the pythia models (14M--6.9B) and assess the causal efficacy of a wide range of interpretability methods, including linear probing and distributed alignment search (DAS). We find that DAS outperforms the other methods, and so we use it to study the learning trajectory of two difficult linguistic phenomena in pythia-1b: negative polarity item licensing and filler--gap dependencies. Our analysis shows that the mechanism implementing both of these tasks is learned in discrete stages, not gradually.

==> extra_stuff.txt <==
\section{Example Appendix}
\label{sec:appendix}

\paragraph{LM circuits.} \aar{This massive list is probably not necessary, just wanted to look through all the available work} Circuits have been studied for transformer model behaviours on tasks such as indirect object identification \citep{wang2022interpretability,merullo2023circuit}, factual recall \citep{meng2022,geva2023dissecting,yu-etal-2023-characterizing}, natural language inference \citep{geiger-etal-2020-neural}, coreference \citep{yamakoshi-etal-2023-causal}, binding \citep{feng2023language}, gender bias \citep{genderbias,chintam-etal-2023-identifying}, multiple choice question answering \citep{lieberum2023does}, modular addition \citep{zhong2023clock}, inequalities \citep{hanna2023does,wu2023interpretability}, group operations \citep{chughtai2023toy}, arithmetic reasoning \citep{stolfo-etal-2023-mechanistic,lepori2023uncovering}, the successor function \citep{gould2023successor}, in-context functions/tasks \citep{todd2023function}, copy suppression \citep{mcdougall2023copy}, and retrieval \citep{variengien2023look}.

\section{Causal abstraction and DAS}
\aar{do we actually need this much on causal abstraction or can we get away with citing previous stuff}
We briefly introduce causal abstraction. For a comprehensive justification of the framework see \citet{geiger2023causal}.

\begin{definition}[Causal model]
    A causal model $\mathcal{M}$ is a pair $\langle \mathbf{V}, \mathcal{F} \rangle$, where $\mathbf{V}$ is a set of variables $X$ with a range of possible values $\mathsf{Val}(X)$, and $\mathcal{F}$ is a set of structural functions $f_X: \mathsf{Val}(\mathbf{V}) \to \mathsf{Val}(X)$ for each $X \in \mathbf{V}$. The output of a causal model on input $\mathbf{x}$ is denoted as $\mathcal{M}(\mathbf{x})$.
\end{definition}

\begin{definition}[Intervention]
    An intervention $\mathbf{i}$ is a setting of variables $\mathbf{V}$ in a causal model $\mathcal{M}$ that overrides some structural functions, such that if $\mathsf{Val}(X) \in \mathbf{i}$ then $f_X$ is replaced with the mapping $\mathbf{v} \mapsto \mathbf{i}_X$.
\end{definition}

\begin{definition}[Interchange intervention]
    Given a causal model $\mathcal{M}$, a base input $\mathbf{b}$, a set of source inputs $\{\mathbf{s}_j\}^k_1$, and disjoint sets of target variables  $\{\mathbf{Z}_j\}^k_1$, an interchange intervention is an intervention $\mathbf{i}$ where each set of variables $\mathbf{Z}_j$'s values in $\mathcal{M}$ are overriden by those in corresponding $\mathcal{M}(\mathbf{s}_j)$. The new causal model is denoted by $\mathsf{IntInv}(\mathcal{M}, \{\mathbf{s}_j\}^k_1, \{\mathbf{Z}_j\}^k_1)$, and the computed result of the intervention is $\mathsf{IntInv}(\mathcal{M}, \{\mathbf{s}_j\}^k_1, \{\mathbf{Z}_j\}^k_1)(\mathbf{b})$.
\end{definition}

\begin{definition}[Distributed interchange intervention]
    Given a subset of variables $\mathbf{N}$, a vector space $\mathbf{Y}$ with orthogonal subspaces $\{\mathbf{Y}_j\}^k_1$ and $\mathbf{Y}_0 = \mathbf{Y} \setminus \bigoplus_{j=1}^k{\mathbf{Y}_j}$, and an invertible function $\mathbf{R}: \mathsf{Val}(\mathbf{N}) \to \mathsf{Val}(\mathbf{Y})$, a distributed interchange intervention yields a model $\mathsf{DII}(\mathcal{M}, \mathbf{R}, \{\mathbf{s}_j\}^k_1, \{\mathbf{Y}_j\}^k_1)$ where the causal mechanism for $\mathbf{N}$ is redefined as:
    $$
    \begin{aligned}
    \mathbf{p}_0(\mathbf{v}) &= \mathsf{Proj}_{\mathbf{Y}_0}(\mathbf{R}(f_\mathbf{N}(\mathbf{v})) \\
    \mathbf{p}_j(\mathbf{v}) &= \mathsf{Proj}_{\mathbf{Y}_j}(\mathbf{R}(f_\mathbf{N}(\mathbf{v}))\\
    f^*_\mathbf{N}(\mathbf{v}) &= \mathbf{R}^{-1}\left(\mathbf{p}_0(\mathbf{v}) + \sum_{j=1}^k\mathbf{p}_j(\mathcal{M}(\mathbf{s}_j))\right)
    \end{aligned}
    $$
    An example of DII is visualised in \cref{fig:dii}. The output of our new causal model is denoted by $\mathsf{DII}(\mathcal{M}, \mathbf{R}, \{\mathbf{s}_j\}^k_1, \{\mathbf{Y}_j\}^k_1)(\mathbf{b})$.
\end{definition}

\begin{figure}
    \centering
    \resizebox{0.5\columnwidth}{!}{
    \begin{tikzpicture}
        \def\radius{0.75cm}
        
        % base input
        \draw[fill=gray!20] (0,0) circle (\radius);
        \coordinate (P) at (20:\radius);
        \draw[->,thick] (0,0) -- (P);
        \node[below] at (0,-\radius){$\mathcal{M}(\mathbf{b})$};
        
        % Y0 input
        \draw[fill=gray!20] (2,0) circle (\radius);
        \coordinate (P2) at ([shift={(2,0)}]90:\radius);
        \draw[->,thick] (2,0) -- (P2);
        \node[below] at (2,-\radius){$\mathbf{Y}_0$};
        
        % proj_Y0(b) input
        \draw[fill=gray!20] (4,0) circle (\radius);
        \coordinate (Proj) at ([shift={(4,0)}]90:\radius);
        \draw[->,gray!70] (4,0) -- (Proj);
        \coordinate (Orig) at ([shift={(4,0)}]20:\radius);
        \draw[->,red!50] (4,0) -- (Orig);
        \draw[->,red,thick] (4,0) -- (4,0.256515);
        \draw[-,red!50,thick,dotted] (4,0.256515) -- (4.704769,0.256515);
        \node[below] at (4,-\radius){$\mathsf{Proj}_{\mathbf{Y}_0}(\mathcal{M}(\mathbf{b}))$};
        
        % s1 input
        \draw[fill=gray!20] (0,-2.1) circle (\radius);
        \coordinate (P3) at ([shift={(0,-2.1)}]100:\radius);
        \draw[->,thick] (0,-2.1) -- (P3);
        \node[below] at (0,-2.85){$\mathcal{M}(\mathbf{s}_1)$};
        
        % Y1 input
        \draw[fill=gray!20] (2,-2.1) circle (\radius);
        \coordinate (P4) at ([shift={(2,-2.1)}]0:\radius);
        \draw[->,thick] (2,-2.1) -- (P4);
        \node[below] at (2,-2.85){$\mathbf{Y}_1$};
        
        % proj_Y1(b) input
        \draw[fill=gray!20] (4,-2.1) circle (\radius);
        \coordinate (Proj2) at ([shift={(4,-2.1)}]0:\radius);
        \draw[->,gray!70] (4,-2.1) -- (Proj2);
        \coordinate (Orig2) at ([shift={(4,-2.1)}]100:\radius);
        \draw[->,blue!50] (4,-2.1) -- (Orig2);
        \draw[->,blue,thick] (4,-2.1) -- (3.869764,-2.1);
        \draw[-,blue!50,thick,dotted] (3.869764,-2.1) -- (3.869764,-1.361394);
        \node[below] at (4,-2.85){$\mathsf{Proj}_{\mathbf{Y}_1}(\mathcal{M}(\mathbf{s}_1))$};
        
        % final
        \draw[fill=gray!20] (6,-1.05) circle (\radius);
        \draw[-,blue!50] (6,-1.05) -- (5.869764,-1.05);
        \draw[-,red!50] (5.869764,-1.05) -- (5.869764,-0.806515);
        \draw[->,purple,thick] (6,-1.05) -- (5.869764,-0.806515);
        % \draw[->,red,thick] (6,-1.05) -- (3.869764,-2.1);
        % \coordinate (Proj2) at ([shift={(4,-2.1)}]0:\radius);
        % \draw[->,gray!70] (4,-2.1) -- (Proj2);
        % \coordinate (Orig2) at ([shift={(4,-2.1)}]100:\radius);
        % \draw[->,red!50] (4,-2.1) -- (Orig2);
        % \draw[->,red,thick] (4,-2.1) -- (3.869764,-2.1);
        % \draw[-,red!50,thick,dotted] (3.869764,-2.1) -- (3.869764,-1.361394);
        \node[below, purple] at (6,-1.8){result};
        \node[left, align=center, red] at (-0.75,0){base};
        \node[left, align=center, blue] at (-0.75,-2.1){source};
    \end{tikzpicture}
    }
    \caption{Visualisation of a distributed interchange intervention in $\mathbb{R}^2$. Given base input $\mathbf{b}$ and source input $\mathbf{s}_1$, we show from left to right: (1) the output of a particular variable of interest $\mathbf{N}$ in our causal model for both inputs; (2) the subspace $\mathbf{Y}_1$ and the leftover orthogonal subspace $\mathbf{Y}_0$; (3) the projection of our inputs onto their associated subspaces, and (4) our final result, in which the activation of $\mathbf{b}$ along $\mathbf{Y}_1$ has been replaced with that of $\mathbf{s}_1$.}
    \label{fig:dii}
\end{figure}

\begin{definition}[Causal abstraction]
\aar{check}
We can claim that our high-level model $\mathcal{A}$ is a faithful abstraction of a low-level neural network $\mathcal{N}$ if we can align each of the variables in our model with a representation in the network, and show that (distributed) interchange interventions on the network in accordance with these alignments accurately reflect the behaviour predicted by our causal model.
\end{definition}

\paragraph{Distributed alignment search.} Given a single variable which we wish to align to linear subspace of a neural representation, DAS is a method for learning that alignment with gradient descent \citep{geiger2023finding}. Specifically, we perform distributed interchange intervention but iteratively improve our rotation $\mathbf{R}$ (of which we align a fixed number of dimensions to our variable of interest) to maximise the probability of the counterfactual output as predicted by our causal model $\mathcal{A}$.

\citet{wu2023interpretability} further introduce Boundless DAS, in which the dimensionality of our aligned variable can also be learned with gradient descent on \textit{soft} distributed interchange interventions.


% \section{Alternative token-alignments}
% \label{sec:token-align}

% We instead propose three different token-alignment strategies so that we do not have to discard any input options:
% \begin{itemize}
%     \item \textsc{Last}: Align the last token of every region.
%     \item \textsc{First}: Align the first token of every region.
%     \item \textsc{Pool}: Take all source tokens for a region, take the mean, and compute some intervention. Apply this intervention to all of the base tokens in that region.
% \end{itemize}
% These are illustrated in \cref{tab:token-alignment}. In all our experiments, we test all three token-alignment strategies. 

% \begin{table}[!h]
% \small
%     \centering
%     \begin{tabular}{lll}
%     \toprule
%     \textbf{Format} & \textbf{Pair} \\
%     \midrule
%     Original & Christopher walked because $\Rightarrow$ he \\
%     & Kimberly walked because $\Rightarrow$ she \\
%     \midrule
%     \textsc{Last} & \token{Christ} \highlight{FFC6C4}{opher} \highlight{FBD297}{ walked} \highlight{DCDB76}{ because} \token{ he} \\[0.3em]
%     & \token{Kim} \token{ber} \highlight{FFC6C4}{ly} \highlight{FBD297}{ walked} \highlight{DCDB76}{ because} \token{ she} \\[0.6em]
%     \textsc{First} & \highlight{FFC6C4}{Christ} \token{opher} \highlight{FBD297}{ walked} \highlight{DCDB76}{ because} \token{ he} \\[0.3em]
%     & \highlight{FFC6C4}{Kim} \token{ber} \token{ly} \highlight{FBD297}{ walked} \highlight{DCDB76}{ because} \token{ she} \\[0.6em]
%     \textsc{Pool} & \highlight{FFC6C4}{Christ} \highlight{FFC6C4}{opher} \highlight{FBD297}{ walked} \highlight{DCDB76}{ because} \token{ he} \\[0.3em]
%     & \highlight{FFC6C4}{Kim} \highlight{FFC6C4}{ber} \highlight{FFC6C4}{ly} \highlight{FBD297}{ walked} \highlight{DCDB76}{ because} \token{ she} \\
%     \bottomrule
%     \end{tabular}
%     \caption{Different token-alignment strategies and the intervention sites they operate on, illustrated using a counterfactual pair generated from the \benchmarktitle{} task \texttt{agr\_gender}.}
%     \label{tab:token-alignment}
% \end{table}

\subsection{Does probe accuracy correlate with causal efficacy?}

Probe classification accuracy has been commonly used as a metric for assessing how well a representation encodes some information \citep{belinkov-2022-probing}. For example, high probe accuracy on a suite of syntactic and semantic features has been used as evidence for language models possessing linguistic knowledge \citep{jawahar-etal-2019-bert}. A more recent body of work points out that probe accuracy may depend more on the complexity of the probe rather than any aspect of the representation being probed \citep{hewitt-liang-2019-designing}, and existing information-theoretic metrics are incompatible with this empirical finding since they fail to account for probe complexity \citep{pimentel-etal-2020-information,hewitt-etal-2021-conditional}. Furthermore, even if a probe is capable of accurately recovering information in a representation, this is no guarantee that this information is actually used by the model to compute anything \citep{geiger2023causal,elazar-etal-2021-amnesic}.

To study whether probe accuracy tells us something about causal effect, we compare classification accuracy and causal efficacy for the two probing methods we study: linear probes and LDA. We evaluate classification accuracy for each region, layer, and task on the held-out evaluation set and plot it against the odds ratios computed in \cref{sec:efficacious}. In \cref{fig:probe}, we observe that larger odds ratios are observed when probe accuracy is higher, but also many highly-accurate probes fail to produce any causal effect on model output. Thus, high accuracy does not guarantee causal effect.

\aar{I want to report a metric here too but $r^2$ seems like the wrong one.}



\begin{figure*}
    \centering
    \includegraphics[width=\textwidth]{figures/figs_accuracy_vs_odds.pdf}
    \caption{Probe accuracy vs.~odds ratio for all regions, layers, and tasks across all models.}
    \label{fig:probe}
\end{figure*}
